Cross sections for the reactions $e^+ e^-\to K_S^0 K_L^0$, $K_S^0 K_L^0 \pi^+\pi^-$, $K_S^0 K_S^0 \pi^+\pi^-$, and $K_S^0 K_S^0 K^+K^-$ from events with initial-state radiation

We study the processes $e^+ e^-\to K_S^0 K_L^0 \gamma$, $K_S^0 K_L^0 \pi^+\pi^-\gamma$, $K_S^0 K_S^0 \pi^+\pi^-\gamma$, and $K_S^0 K_S^0 K^+K^-\gamma$, where the photon is radiated from the initial state, providing cross section measurements for the hadronic states over a continuum of center-of-mass energies. The results are based on 469 fb$^{-1}$ of data collected with the BaBar detector at SLAC. We observe the $\phi(1020)$ resonance in the $K_S^0 K_L^0$ final state and measure the product of its electronic width and branching fraction with about 3% uncertainty. We present a measurement of the $e^+ e^-\to K_S^0 K_L^0 $ cross section in the energy range from 1.06 to 2.2 GeV and observe the production of a resonance at 1.67 GeV. We present the first measurements of the $e^+ e^-\to K_S^0 K_L^0 \pi^+\pi^-$, $K_S^0 K_S^0 \pi^+\pi^-$, and $K_S^0 K_S^0 K^+K^-$ cross sections, and study the intermediate resonance structures. We obtain the first observations of \jpsi decay to the $K_S^0 K_L^0 \pi^+\pi^-$, $K_S^0 K_S^0 \pi^+\pi^-$, and $K_S^0 K_S^0 K^+K^-$ final states.

==> description.txt <==
\\
Title: Cross sections for the
reactions $e^+ e^-\to K_S^0 K_L^0$, $K_S^0 K_L^0 \pi^+\pi^-$,
 $K_S^0 K_S^0 \pi^+\pi^-$, and $K_S^0 K_S^0 K^+K^-$    
from events with initial-state radiation
Authors: The BABAR Collaboration, J. P. Lees et al.
Comments: 28 pages, 42 postscript figures, submitted to PRD
Report-no: BABAR-CONF-00/01, SLAC-PUB-
\\
We study the processes $e^+ e^-\to K_S^0 K_L^0 \gamma$, 
 $K_S^0 K_L^0 \pi^+\pi^-\gamma$, $K_S^0 K_S^0 \pi^+\pi^-\gamma$, 
 and $K_S^0 K_S^0 K^+K^-\gamma$,
where the photon is radiated from the initial state,
providing cross section measurements for the  hadronic states over a continuum  
 of center-of-mass energies.
The results are based on 469~fb$^{-1}$ of
  data collected with the BaBar detector at SLAC.  We observe the 
  $\phi(1020)$ resonance in the $K_S^0 K_L^0$ final state and measure the product
  of its electronic width and branching fraction with about 3\% uncertainty.
  We present a measurement of the $e^+ e^-\to K_S^0 K_L^0 $ cross section in the energy 
  range from 1.06 to 2.2~GeV and observe the production of a resonance at
  1.67~GeV.  We present the first measurements of the 
 $e^+ e^-\to K_S^0 K_L^0 \pi^+\pi^-$, $K_S^0 K_S^0 \pi^+\pi^-$, and $K_S^0 K_S^0 K^+K^-$
cross sections, and study the intermediate
  resonance structures.  We obtain the first observations of \jpsi decay 
  to the  $K_S^0 K_L^0 \pi^+\pi^-$, $K_S^0 K_S^0 \pi^+\pi^-$, and $K_S^0 K_S^0 K^+K^-$ final states.
\\

